User Value in Modern Payment Platforms: A Graph Approach

Payment platforms have significantly evolved in recent years to keep pace with the proliferation of online and cashless payments. These platforms are increasingly aligned with online social networks, allowing users to interact with each other and transfer small amounts of money in a Peer-to-Peer fashion. This poses new challenges for analysing payment data, as traditional methods are only user-centric or business-centric and neglect the network users build during the interaction. This paper proposes a first methodology for measuring user value in modern payment platforms. We combine quantitative user-centric metrics with an analysis of the graph created by users' activities and its topological features inspired by the evolution of opinions in social networks. We showcase our approach using a dataset from a large operational payment platform and show how it can support business decisions and marketing campaign design, e.g., by targeting specific users.

==> svg-inkscape/invitation-spreading_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invitation-spreading_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{806.61195594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95361376)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{invitation-spreading_svg-tex.pdf}}%
    \put(0.65915885,0.83230446){\color[rgb]{0,0,0}\rotatebox{-56.36395796}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{invitation-spreading_svg-tex.pdf}}%
    \put(0.42589023,0.85934743){\color[rgb]{0,0,0}\rotatebox{21.31123064}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{invitation-spreading_svg-tex.pdf}}%
    \put(0.50714211,0.85882873){\color[rgb]{0,0,0}\rotatebox{36.49730017}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{invitation-spreading_svg-tex.pdf}}%
    \put(0.61562738,0.82305749){\color[rgb]{0,0,0}\rotatebox{-79.04942358}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{invitation-spreading_svg-tex.pdf}}%
    \put(0.53331727,0.83822031){\color[rgb]{0,0,0}\rotatebox{53.27730058}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{invitation-spreading_svg-tex.pdf}}%
    \put(0.56696236,0.82448584){\color[rgb]{0,0,0}\rotatebox{72.122155}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{invitation-spreading_svg-tex.pdf}}%
    \put(0.75607322,0.848946){\color[rgb]{0,0,0}\rotatebox{-26.06838467}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{invitation-spreading_svg-tex.pdf}}%
    \put(0.6823649,0.85495928){\color[rgb]{0,0,0}\rotatebox{-39.98097503}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{invitation-spreading_svg-tex.pdf}}%
    \put(0.37979853,0.68031043){\color[rgb]{0,0,0}\rotatebox{-37.09734554}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{invitation-spreading_svg-tex.pdf}}%
    \put(0.18929306,0.68163744){\color[rgb]{0,0,0}\rotatebox{63.63985666}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{invitation-spreading_svg-tex.pdf}}%
    \put(0.27324707,0.6869764){\color[rgb]{0,0,0}\rotatebox{-70.45918963}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{invitation-spreading_svg-tex.pdf}}%
    \put(0.183676,0.72546218){\color[rgb]{0,0,0}\rotatebox{47.02242275}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{invitation-spreading_svg-tex.pdf}}%
    \put(0.2389403,0.71151379){\color[rgb]{0,0,0}\rotatebox{87.37011539}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{invitation-spreading_svg-tex.pdf}}%
    \put(0.15197337,0.77200306){\color[rgb]{0,0,0}\rotatebox{9.62900611}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{invitation-spreading_svg-tex.pdf}}%
    \put(0.16359571,0.74535249){\color[rgb]{0,0,0}\rotatebox{28.41599804}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{invitation-spreading_svg-tex.pdf}}%
    \put(0.33312559,0.67621886){\color[rgb]{0,0,0}\rotatebox{-49.46672048}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{invitation-spreading_svg-tex.pdf}}%
    \put(0.91036516,0.70571333){\color[rgb]{0,0,0}\rotatebox{71.30906856}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{invitation-spreading_svg-tex.pdf}}%
    \put(0.94730145,0.7064625){\color[rgb]{0,0,0}\rotatebox{-70.37038137}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{invitation-spreading_svg-tex.pdf}}%
    \put(0.53496787,0.50813055){\color[rgb]{0,0,0}\rotatebox{-85.99210842}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{invitation-spreading_svg-tex.pdf}}%
    \put(0.15207229,0.47038498){\color[rgb]{0,0,0}\rotatebox{-74.02357657}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{invitation-spreading_svg-tex.pdf}}%
    \put(0.11598122,0.50834569){\color[rgb]{0,0,0}\rotatebox{75.03539324}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{invitation-spreading_svg-tex.pdf}}%
    \put(0.08290349,0.52295699){\color[rgb]{0,0,0}\rotatebox{39.90691459}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{invitation-spreading_svg-tex.pdf}}%
    \put(0.32481557,0.50863829){\color[rgb]{0,0,0}\rotatebox{-80.18236423}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{invitation-spreading_svg-tex.pdf}}%
    \put(0.28158567,0.51490858){\color[rgb]{0,0,0}\rotatebox{57.11044798}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{invitation-spreading_svg-tex.pdf}}%
    \put(0.43651881,0.5011716){\color[rgb]{0,0,0}\rotatebox{-89.89911707}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{invitation-spreading_svg-tex.pdf}}%
    \put(0.13721502,0.32047431){\color[rgb]{0,0,0}\rotatebox{40.79930499}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{invitation-spreading_svg-tex.pdf}}%
    \put(0.18344209,0.30632635){\color[rgb]{0,0,0}\rotatebox{-88.82862658}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{invitation-spreading_svg-tex.pdf}}%
    \put(0.22177214,0.32404169){\color[rgb]{0,0,0}\rotatebox{-45.50624379}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{invitation-spreading_svg-tex.pdf}}%
    \put(0.19032211,0.18545252){\color[rgb]{0,0,0}\rotatebox{89.79875237}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{invitation-spreading_svg-tex.pdf}}%
    \put(0.27249833,0.22274534){\color[rgb]{0,0,0}\rotatebox{-86.14916319}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{invitation-spreading_svg-tex.pdf}}%
    \put(0.31533834,0.2359918){\color[rgb]{0,0,0}\rotatebox{-40.70717056}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{invitation-spreading_svg-tex.pdf}}%
    \put(0.28340989,0.09605844){\color[rgb]{0,0,0}\rotatebox{-83.86316271}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{invitation-spreading_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/network-value-high-nodec_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network-value-high-nodec_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1014.71800671bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7142891)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.6369297,0.69137633){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}12192\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.39310678,0.5979978){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}329\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.8635654,0.5865463){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3398\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.64065277,0.55177642){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9423\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.21773433,0.37501266){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1058\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.58244586,0.45111019){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}28\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.34489793,0.46491108){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.26739083,0.49939549){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.73158349,0.43860495){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}18352\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.44405416,0.46470267){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}74\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.24474154,0.55361369){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}173\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.48899054,0.48582985){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.39483985,0.40574599){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}101\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.79848756,0.51374747){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1290\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.92649109,0.51102354){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}14\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.25853614,0.18463518){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.08040573,0.19778145){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.28099185,0.27636413){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.11538671,0.31950864){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.19324013,0.269132){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.57371196,0.35067015){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.64993066,0.35034931){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.78676244,0.34139277){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}74\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.71505674,0.33585379){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2177\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.5127934,0.37239945){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.29122591,0.38280934){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.47108026,0.22967305){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}23\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.33932524,0.32172056){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.40187064,0.28236281){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.47008675,0.31079072){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.96494047,0.41700636){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1191\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.87324617,0.42904775){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.19913846,0.08155872){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.33439333,0.08979368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.2685574,0.05622102){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.01921716,0.10234645){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.08974976,0.08027138){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.46298152,0.1248128){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}17\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.56395241,0.11590169){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}22\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.98078284,0.31790006){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.61747658,0.01552155){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{network-value-high-nodec_svg-tex.pdf}}%
    \put(0.50360418,0.02312464){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/network-value-low-nodec_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network-value-low-nodec_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{245.33232842bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50407404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network-value-low-nodec_svg-tex.pdf}}%
    \put(0.47327093,0.27320128){\color[rgb]{0,0,0}\rotatebox{-88.57149347}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{network-value-low-nodec_svg-tex.pdf}}%
    \put(0.67698544,0.26352789){\color[rgb]{0,0,0}\rotatebox{-37.02454336}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{network-value-low-nodec_svg-tex.pdf}}%
    \put(0.30156384,0.27347215){\color[rgb]{0,0,0}\rotatebox{38.21526615}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}INVITES\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{network-value-low-nodec_svg-tex.pdf}}%
    \put(0.47866978,0.40930463){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}36340\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{network-value-low-nodec_svg-tex.pdf}}%
    \put(0.4872758,0.06419863){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}694\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{network-value-low-nodec_svg-tex.pdf}}%
    \put(0.92051598,0.0760528){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}65\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{network-value-low-nodec_svg-tex.pdf}}%
    \put(0.07948402,0.09500415){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}37\end{tabular}}}}%
  \end{picture}%
\endgroup%

